A multiwavelength-motivated X-ray model for the Circinus Galaxy

Reprocessed X-ray emission in Active Galactic Nuclei (AGN) can provide fundamental information about the circumnuclear environments of supermassive black holes. Recent mid-infrared studies have shown evidence of an extended dusty structure perpendicular to the torus plane. In this work, we build a self-consistent X-ray model for the Circinus Galaxy including the different physical components observed at different wavelengths and needed to reproduce both the morphological and spectral properties of this object in the mid-infrared. The model consists of four components: the accretion disk, the broad line region (BLR), a flared disk in the equatorial plane and a hollow cone in the polar direction. Our final model reproduces well the 3--70 keV Chandra and NuSTAR spectra of Circinus, including the complex Fe K$\alpha$ zone and the spectral curvature, although several additional Gaussian lines, associated to either ionized iron or to broadened Fe K$\alpha$/K$\beta$ lines, are needed. We find that the flared disk is Compton thick ($ N_{\rm H,d}= \rm 1.01^{+0.03}_{-0.24}\times 10^{25}\: cm^{-2}$) and geometrically thick ($CF=0.55^{+0.01}_{-0.05}$), and that the hollow cone has a Compton-thin column density ($ N_{\rm H,c}= \rm 2.18^{+0.47}_{-0.43}\times 10^{23}\: cm^{-2}$), which is consistent with the values inferred by mid-infrared studies. Including also the BLR, the effective line of sight column density is $ N_{\rm H}= \rm 1.47^{+0.03}_{-0.24}\times 10^{25}\: cm^{-2}$. This approach to X-ray modelling, i.e. including all the different reprocessing structures, will be very important to fully exploit data from future X-ray missions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
